State-space deep Gaussian processes with applications

This thesis is mainly concerned with state-space approaches for solving deep (temporal) Gaussian process (DGP) regression problems. More specifically, we represent DGPs as hierarchically composed systems of stochastic differential equations (SDEs), and we consequently solve the DGP regression problem by using state-space filtering and smoothing methods. The resulting state-space DGP (SS-DGP) models generate a rich class of priors compatible with modelling a number of irregular signals/functions. Moreover, due to their Markovian structure, SS-DGPs regression problems can be solved efficiently by using Bayesian filtering and smoothing methods. The second contribution of this thesis is that we solve continuous-discrete Gaussian filtering and smoothing problems by using the Taylor moment expansion (TME) method. This induces a class of filters and smoothers that can be asymptotically exact in predicting the mean and covariance of stochastic differential equations (SDEs) solutions. Moreover, the TME method and TME filters and smoothers are compatible with simulating SS-DGPs and solving their regression problems. Lastly, this thesis features a number of applications of state-space (deep) GPs. These applications mainly include, (i) estimation of unknown drift functions of SDEs from partially observed trajectories and (ii) estimation of spectro-temporal features of signals.

==> aalto_licenses/LICENSES-aaltologo.txt <==
The aaltologo package has been published under Creative Commons Attribution
No-Derivative license (http://creativecommons.org/licenses/by-nd/1.0/). This means
that you CAN use the package freely in your own documents, packages and classes
BUT it also means that you CANNOT base your own Aalto University logo package upon
this package. Furthermore, if you want to write your own Aalto University logo
package, you NEED to contact the Aalto University Marketing and Communications BEFORE
publishing your package. However, you can use this package as an example in designing
your own packages implementing the visual identity of a company/university.

The documentation for the aaltologo package has been published under the Creative
Commons Attribution license (http://creativecommons.org/licenses/by/1.0/). This means
that you CAN freely write your own documentation for the aaltologo package based on
the document as long as you give credit for the original documentation by citing it
appropriately.




==> aalto_licenses/LICENSES.txt <==
The aaltoseries class has been published under the Creative Commons Attribution No-Derivative license (http://creativecommons.org/licenses/by-nd/1.0/). This means that you CAN use the class freely in your own documents BUT it also means that you CANNOT base your own Aalto University publication series class/package upon this class. However, you CAN use this class as an example in designing your own classes/packages that implement the publication series recommendations of another university or company.

The documentation for the aaltoseries class has been published under the Creative Commons Attribution license (http://creativecommons.org/licenses/by/1.0/). This means that you CAN freely write your own documentation for the aaltoseries class based on this document as long as you give credit for the original documentation by citing it appropriately.



==> aalto_licenses/README.txt <==
aaltologo.sty -- A LaTeX package for creating Aalto University logos

See the accompanying documentation in aaltologo.pdf for a user manual. Read the file
LICENSES.txt for publication licenses of the files aaltologo.sty and aaltologo.pdf.
The publication licenses are also given in the documentation.

For installation, move/copy aaltologo.sty to a location where LaTeX can find it.

Enjoy creating Aalto University logos.


==> modifications_of_aaltoseries.txt <==
Zheng Zhao made the following changes to the aaltoseries.cls class.

1. Removed the "DRAFT" signs.
2. Changed \@date to a fix date October 4 in the preface environment.
3. Changed "List of Publications" to "List of publications". 
4. Added copyright notice for \addpublication with "submitted" option.

You can also clearly see the differences by using the `diff` command.

Disclaimer: The changes above do not create a derivative of aaltoseries, therefore, the CC Attribution Non-derivative license is not violated.

